BadODD: Bangladeshi Autonomous Driving Object Detection Dataset

We propose a comprehensive dataset for object detection in diverse driving environments across 9 districts in Bangladesh. The dataset, collected exclusively from smartphone cameras, provided a realistic representation of real-world scenarios, including day and night conditions. Most existing datasets lack suitable classes for autonomous navigation on Bangladeshi roads, making it challenging for researchers to develop models that can handle the intricacies of road scenarios. To address this issue, the authors proposed a new set of classes based on characteristics rather than local vehicle names. The dataset aims to encourage the development of models that can handle the unique challenges of Bangladeshi road scenarios for the effective deployment of autonomous vehicles. The dataset did not consist of any online images to simulate real-world conditions faced by autonomous vehicles. The classification of vehicles is challenging because of the diverse range of vehicles on Bangladeshi roads, including those not found elsewhere in the world. The proposed classification system is scalable and can accommodate future vehicles, making it a valuable resource for researchers in the autonomous vehicle sector.

==> CREADY.TXT <==
---ELECTRONIC LETTERS ON COMPUTER VISION AND IMAGE ANALYSIS (ELCVIA)---
                    *** CAMERA READY VERSION  ***


When your article is accepted, ELCVIA Board will give you
the following information which you must fill to make 
the Camera  Ready version:


* LATEX 2e, LATEX 2.09 VERSIONS:

    1) Volume, Number, Initial and Final pages, Year

In the beginning of sample Latex Document you can find the
following instructions:
% INFORMATION TO FILL IN CAMERA READY VERSION
%-------------------------------------------------------------------
\newcommand{\vol}{0}            % Number of Volume (default 0)
\newcommand{\num}{0}            % Number (default 0)
\setcounter{page}{1}            % First page (default 1)
\newcommand{\begpag}{\thepage}  
\newcommand{\finpag}{7}         % Last Page
\newcommand{\yearp}{2000}       % Year of the issue (default 2000)
%-------------------------------------------------------------------


    2) Name of Associate Editor of your article (Initial surname and Name)

In the beginning of sample Latex Document you can find the
following instructions:
% INFORMATION TO FILL IN CAMERA READY VERSION
%--------------------------------------------------------------------
% name of Associate Editor given when article is accepted
\footnote[0]{\noindent Recommended for acceptance by $<$name$>$} 
%--------------------------------------------------------------------


    3) Received, revision (optional) and accepted dates.

In the beginning of sample Latex Document you can find the
following instructions:
% INFORMATION TO FILL IN CAMERA READY VERSION
%------------------------------------------------------------------
% Received, revised and accepted dates
\centerline{\small Received 1 January 2000; revised 1 January 2000; 
accepted 1 January 2000}

You must insert the name given by ELCVIA board in format initial surname
and name (example: E. Marti)



* WORD VERSION: You must change in .doc file

   1) Volume, Number, Initial and Final pages, Year

   2) Name of Associate Editor of your article (Initial surname and Name)
You must insert the name given by ELCVIA board in format initial surname
and name (example: E. Marti)

   3) Received, revision (optional) and accepted dates.


* LATEX and WORD versions:

You can insert some footnotes in the first page after the "Correspondence to"
footnote but before "Recommended for acceptance...".


For any questions, problems or coments send an E-mail to: 
elcvia@cvc.uab.es with subject: 'Article Formats'.


                             Bellaterra, SEPTEMBER 2002


==> README.TXT <==

---ELECTRONIC LETTERS ON COMPUTER VISION AND IMAGE ANALYSIS (ELCVIA)---


* ELCVIA STYLE FILES IN LATEX 2e ----------------------------------

  - ELCVIA.STY: Style file (margins, captions, etc.),
               which use the style file ARTCAST.CLS

  - ARTiCLE.CLS: Standard style file in Latex2e.

  - ARTICLE.STY: Standard style file in Latex2e used with
                  'ARTICLE.CLS'.

  - ELCVIA2e.TEX: Sample file of ELCVIA article in Latex2e.

  - ELCVIA2e.PDF: Sample file of ELCVIA article in PDF format.

  - PSFIG.STY: Style file which allows to include EPS files
                in Latex files using

           \psfig{figure=file.eps,width=10cm} or
           \psfig{figure=file.eps,height=4cm}


* ELCVIA STYLE FILES IN LATEX 2.09 --------------------------------

  - ELCVIA.STY: Style File (margins, captions, etc.),
               which use the style file ARTICLE.STY

  - ELCVIA209.TEX: Sample file of ELCVIA article in Latex 2.09.

  - ELCVIA209.PDF: Sample file of ELCVIA article in PDF format.

  - PSFIG.STY: Style file which allows to include EPS files
                in Latex files using

           \psfig{figure=file.eps,width=10cm} or
           \psfig{figure=file.eps,height=4cm}

  - CREADY.TXT: Intructions to Camera Ready Format when the article
                is accepted.

  - README.STY: This file


* ELCVIA STYLE FILES IN WORD 2000 ----------------------------------

  - ELCVIA.DOC: Sample file of ELCVIA article in Word 2000

  - ELCVIA.PDF: Sample file of ELCVIA article in PDF format.

  - ELCVIA.DOT: ELCVIA Standard style file in Word 2000.


For any questions, problems or coments send an E-mail to: 
elcvia@cvc.uab.es with subject: 'Article Formats'.


                             Bellaterra, SEPTEMBER 2002

